Diverse Embedding Neural Network Language Models

We propose Diverse Embedding Neural Network (DENN), a novel architecture for language models (LMs). A DENNLM projects the input word history vector onto multiple diverse low-dimensional sub-spaces instead of a single higher-dimensional sub-space as in conventional feed-forward neural network LMs. We encourage these sub-spaces to be diverse during network training through an augmented loss function. Our language modeling experiments on the Penn Treebank data set show the performance benefit of using a DENNLM.

==> HP.csv <==
0,0.01,0.001,0,0.995689679736,nan,164.981924,168.142228392,168.340461193,167.987478898,167.997011387
0,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.01,0,0.997045881558,nan,172.110812,174.133786987,174.753569664,174.179046104,174.456670961
0,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.1,0,0.999043596835,nan,215.658644,216.289629173,216.303140271,216.162088881,217.036064109
0,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.001,0,0.967080614293,nan,120.916037,145.215527051,145.478546543,145.544878977,145.967589775
0,0.1,0.001,0.2,0.973232709752,0.718573271475,120.324656,139.806785244,140.361000935,139.71028754,139.681377861
0,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.001,0.6,0.971880484111,0.696875520077,120.160216,140.436249677,139.883004187,140.638093839,140.947184
0,0.1,0.01,0,0.986435767625,nan,121.800257,131.408422682,131.088555216,131.388247576,131.809873348
0,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.1,0,0.998643456285,nan,155.147663,156.826188288,156.545339962,156.718914899,156.960776223
0,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.2,0.001,0,0.959774287026,nan,122.165540,154.769936775,154.975532568,154.942208112,154.65477775
0,0.2,0.001,0.2,0.959678061581,0.584048333271,122.019819,155.935399298,154.212865704,155.207302326,154.885107694
0,0.2,0.001,0.4,0.959143196727,0.575526440221,122.054909,155.846718064,155.21522145,155.174593968,154.867752747
0,0.2,0.001,0.6,0.959133789604,0.567993319601,121.841965,155.217367824,155.493609348,155.275923472,155.031261748
0,0.2,0.01,0,0.981860641896,nan,119.338366,134.342310936,133.412645428,133.677487342,133.627458927
0,0.2,0.01,0.2,0.982106312941,0.772645996015,119.755981,134.648864124,134.214189199,134.327834291,134.294979375
0,0.2,0.01,0.4,0.981605647527,0.766854560595,119.439814,134.531547458,134.486457818,134.052243254,133.990190242
0,0.2,0.01,0.6,0.981019409836,0.761148079367,119.190164,134.58614988,133.889662748,134.386391038,134.003033049
0,0.2,0.1,0,,,,,,,
0,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.001,0,,,,,,,
0.1,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.001,0.4,,,,,,,
0.1,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.01,0,,,,,,,
0.1,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.01,0.4,,,,,,,
0.1,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.1,0,0.99849820538,nan,215.278904,216.427770943,216.361938845,216.28065662,217.23454679
0.1,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.001,0,0.970447024913,nan,120.214661,141.145185814,141.533722955,141.644177281,142.174691364
0.1,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.01,0,0.984567051702,nan,121.336511,132.601092134,132.409014835,132.697171972,132.754638059
0.1,0.1,0.01,0.2,0.98436568429,0.809988293323,121.094791,133.169345091,133.249125095,133.043420483,132.341664217
0.1,0.1,0.01,0.4,0.983636588386,0.798244788815,120.614233,133.168138595,133.056299436,132.647067679,132.962495605
0.1,0.1,0.01,0.6,0.983414540075,0.792027083913,120.526844,133.577321846,133.329652234,133.155756765,132.82492226
0.1,0.1,0.1,0,0.997974058081,nan,154.477817,157.109638093,156.856402542,156.664446632,157.213280695
0.1,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.2,0.001,0,0.955917424431,nan,122.674505,160.047620842,159.209120777,160.296683038,159.273131524
0.1,0.2,0.001,0.2,0.955998267734,0.564915398074,122.253475,160.153507051,159.477789106,159.479081875,159.529508046
0.1,0.2,0.001,0.4,0.954872119227,0.553074626271,122.409105,159.686288406,161.306120361,160.646450361,159.834229232
0.1,0.2,0.001,0.6,0.954840454621,0.546746214343,121.933912,159.935855988,160.292402712,160.501048631,158.770092882
0.1,0.2,0.01,0,0.979483978816,nan,119.318053,136.062982559,135.804034137,136.606460936,135.638811612
0.1,0.2,0.01,0.2,0.978713985641,0.748804883414,119.113519,136.173452947,135.692569369,136.1230746,135.634219578
0.1,0.2,0.01,0.4,0.978775987188,0.742392005562,119.178286,136.138004383,136.52024407,136.242688653,136.400451378
0.1,0.2,0.01,0.6,0.978545754186,0.736038907447,119.095402,136.108990175,136.658191123,136.281608592,136.689929532
0.1,0.2,0.1,0,0.996900093948,nan,149.446284,153.341527081,153.350374728,153.097504199,153.381967185
0.1,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.1,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.001,0,0.993710070263,nan,163.783519,168.947599375,169.241336306,168.69386343,168.747364181
0.2,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.01,0,0.995217214702,nan,170.871786,174.777736744,175.470666359,174.768652863,175.120184622
0.2,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.01,0.4,,,,,,,
0.2,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.1,0,0.997469138824,nan,214.562963,216.734184429,216.525937163,216.585415956,217.653954502
0.2,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.001,0,0.966717961373,nan,120.360923,143.886480411,144.908684599,145.593676203,144.968466564
0.2,0.1,0.001,0.2,0.966898550981,0.676838451891,120.029593,145.277860169,145.06638253,145.681941455,144.885815017
0.2,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.01,0,0.982551503921,nan,120.875453,133.830620471,134.457218565,134.592246707,134.47626183
0.2,0.1,0.01,0.2,0.981569197063,0.780289490305,120.731444,134.471067945,135.407850638,134.667035529,135.185598216
0.2,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.1,0,0.996572687965,nan,153.396888,157.819791075,157.297864112,157.156467392,157.867810648
0.2,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.2,0.001,0,0.950534204339,nan,122.882224,165.715490874,165.329930801,165.299897221,165.337499178
0.2,0.2,0.001,0.2,0.950266691425,0.545421674533,122.539922,164.962178842,166.51971906,165.34530443,165.527294817
0.2,0.2,0.001,0.4,0.950715037891,0.53395176381,122.672633,166.342348356,165.319997832,166.360275238,166.372254011
0.2,0.2,0.001,0.6,0.949152163469,0.527736034244,122.702821,166.448033775,166.606131708,165.297690244,167.304075043
0.2,0.2,0.01,0,0.976449695016,nan,119.070134,138.206387678,138.360420384,138.684210019,138.492632218
0.2,0.2,0.01,0.2,0.976153601337,0.721783300261,118.978928,138.786484359,138.78840355,138.759353804,138.577649766
0.2,0.2,0.01,0.4,0.97578055937,0.714722112137,119.100854,139.135418526,139.489154224,139.21883911,138.734213148
0.2,0.2,0.01,0.6,0.975478263447,0.707523646848,118.819217,138.634357124,138.87995994,139.076384059,139.602606044
0.2,0.2,0.1,0,0.995475488567,nan,148.444867,153.790475217,153.590552816,154.298115657,154.041625638
0.2,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.2,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.001,0,0.991867288407,nan,162.819048,169.823297915,170.2308629,169.630113252,169.791314594
0.3,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.01,0,0.993411852611,nan,169.759823,175.578467622,176.311055168,175.555194355,176.246331871
0.3,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.1,0,0.995534130012,nan,213.332118,217.33981516,216.954632083,217.325203017,218.528542965
0.3,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.001,0,0.962649197916,nan,120.149159,147.667224903,148.552568519,149.210167907,148.565177753
0.3,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.01,0,0.978853387346,nan,120.389335,136.464336403,137.111764751,136.68217347,137.185729456
0.3,0.1,0.01,0.2,0.977861436214,0.746491979262,120.019120,137.59078879,137.406814724,137.340196352,136.707659325
0.3,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.1,0,0.994615858009,nan,152.193709,159.503190137,158.658160993,158.368594676,158.519925542
0.3,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.2,0.001,0,0.9439039267,nan,123.400060,172.765485643,173.259322784,173.100689185,173.447129147
0.3,0.2,0.001,0.2,0.944213740749,0.523091978342,123.290310,173.656418881,173.588365824,173.724001588,173.691614926
0.3,0.2,0.001,0.4,0.944201358278,0.515153585207,123.036308,173.210998882,173.381803684,173.944656515,174.401443255
0.3,0.2,0.001,0.6,0.944496802613,0.506323271071,123.473104,175.054312508,173.083191412,175.406418846,175.217326488
0.3,0.2,0.01,0,0.972326397716,nan,118.941149,141.897751054,142.053391563,142.373399235,141.924141734
0.3,0.2,0.01,0.2,0.972147482912,0.690985821154,119.073540,142.241823442,142.706171716,142.200116453,143.14636873
0.3,0.2,0.01,0.4,0.971789478907,0.680341878345,118.788002,142.387860311,143.325178472,142.416583141,142.830208326
0.3,0.2,0.01,0.6,0.971794569511,0.676595760528,118.787379,143.132581378,142.338644347,142.779613974,143.348621959
0.3,0.2,0.1,0,,,147.351619,154.693498798,155.243126627,154.719318215,
0.3,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.3,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.001,0,0.988809361013,nan,161.508769,171.52992611,171.955771426,171.491079384,171.980535669
0.4,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.01,0,0.9902347663,nan,168.150888,177.174476625,177.860878495,177.184445944,178.669770706
0.4,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.1,0,0.992291764401,nan,211.461512,218.575334909,218.019170363,219.049550494,219.945268221
0.4,0.01,0.1,0.2,,,,,,,
0.4,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.001,0,0.95618965892,nan,120.139992,153.226773308,153.662489062,154.203968295,154.077695171
0.4,0.1,0.001,0.2,0.953321177192,0.60828325384,119.598477,156.016840151,157.101172846,156.872035468,156.480783937
0.4,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.001,0.6,0.952366087823,0.585402029922,118.970418,157.515605537,157.816856183,157.634773933,156.421773927
0.4,0.1,0.01,0,0.974678893967,nan,119.876817,140.314225121,140.770468377,140.538676836,140.475630748
0.4,0.1,0.01,0.2,0.973665575662,0.708362369533,119.536104,140.666128327,140.824111143,141.530551029,140.713960817
0.4,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.1,0,0.991288454834,nan,150.647712,161.506690009,160.303944567,161.275048986,160.432489832
0.4,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.2,0.001,0,0.936787102803,nan,124.321710,183.775706958,184.032031212,183.608845537,184.423387746
0.4,0.2,0.001,0.2,0.93572204581,0.498332334832,124.228495,183.175277814,186.183852202,184.563001224,184.771342099
0.4,0.2,0.001,0.4,0.935763106881,0.492063051159,124.849660,185.175837598,186.756648264,185.978796061,186.059513829
0.4,0.2,0.001,0.6,0.93456675548,0.482512642699,124.363510,184.915627668,187.00179247,185.57599765,185.095591454
0.4,0.2,0.01,0,0.967272844545,nan,118.877928,147.362158322,146.75377462,146.785547914,147.829687092
0.4,0.2,0.01,0.2,0.967099548466,0.65393467789,118.681902,148.026063485,147.315929394,146.758953058,146.858078372
0.4,0.2,0.01,0.4,0.966605872223,0.647684031068,118.641559,147.318388014,148.106833983,148.017028966,147.020701915
0.4,0.2,0.01,0.6,0.96676417466,0.640914257861,118.861661,147.940610539,148.04448714,148.32104658,148.525086932
0.4,0.2,0.1,0,0.990840870894,nan,145.911988,156.916324749,156.384409945,156.322380096,156.5825184
0.4,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.4,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.001,0,0.983587074299,nan,159.794602,174.890866426,175.220835629,175.078437694,176.367223984
0.5,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.01,0,0.984783045519,nan,166.100762,180.404816142,180.952239738,180.448177307,183.364826644
0.5,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.1,0,0.986637096356,nan,208.756579,221.498412083,220.525273246,222.535685053,222.827262984
0.5,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.001,0,0.945793513608,nan,119.818698,163.115584497,162.921406796,163.757202319,164.93315582
0.5,0.1,0.001,0.2,0.944628400679,0.577619610619,119.453484,165.240949527,163.91376049,164.37963062,165.172413812
0.5,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.01,0,0.968658492222,nan,119.167603,145.011054651,146.30248428,146.297740509,145.822540115
0.5,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.1,0,0.986595265742,nan,149.183703,165.594872315,163.816870524,164.396091731,164.179407461
0.5,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.2,0.001,0,0.925815521882,nan,125.791313,199.264464882,199.224466866,197.837790007,200.442530078
0.5,0.2,0.001,0.2,0.925401241266,0.475388351155,125.454307,199.39572616,199.557236173,200.342293359,199.70916344
0.5,0.2,0.001,0.4,0.925997985364,0.469102291973,125.894164,199.908195411,200.651382137,200.437273332,201.608428425
0.5,0.2,0.001,0.6,0.925677876833,0.459560540136,126.318517,203.153042419,201.71564677,202.225592574,201.621310845
0.5,0.2,0.01,0,0.960630698662,nan,119.084783,155.326501936,153.442830258,154.601764079,155.009159848
0.5,0.2,0.01,0.2,0.960429641119,0.612819972557,119.166353,155.496723474,155.368724979,154.420298632,156.013194857
0.5,0.2,0.01,0.4,0.960326611687,0.607747319129,119.204260,156.354435719,155.877412564,155.650950722,154.738427358
0.5,0.2,0.01,0.6,0.959170078443,0.599897761733,118.799785,155.636849531,156.509886825,155.476408629,155.466103937
0.5,0.2,0.1,0,0.987002690246,nan,144.903502,160.9180046,159.481971632,160.062961225,160.713031464
0.5,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.5,0.2,0.1,0.6,,,,,,,
0.6,0.01,0.001,0,0.974649943677,nan,157.741471,181.589710013,181.6699955,182.0303743,184.616076772
0.6,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.01,0,0.975526596635,nan,163.707157,187.042458139,187.488487131,187.138539139,191.793574081
0.6,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.1,0,0.976327133138,nan,205.061297,228.441494531,226.386580681,229.184837277,229.260474178
0.6,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.001,0,0.935514472295,nan,120.022439,174.799740026,176.043490153,176.088573895,177.147950832
0.6,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.01,0,0.959638739604,nan,118.645462,153.487249202,155.084496645,155.178811627,154.771855588
0.6,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.01,0.4,0.957672487736,0.596342813907,118.318855,156.456834081,155.349019464,156.967886634,155.900976367
0.6,0.1,0.01,0.6,0.956700303093,0.58516474761,118.555203,158.377430298,158.195681915,156.971030286,157.252417366
0.6,0.1,0.1,0,0.978065492225,nan,147.442074,172.233301904,170.782102364,170.578879548,170.638510978
0.6,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.2,0.001,0,0.923425816181,nan,125.089510,198.898796477,197.778838536,196.689476659,198.243569132
0.6,0.2,0.001,0.2,0.923221301043,0.479704910833,124.783417,197.726975773,198.486281312,198.892252464,199.423491246
0.6,0.2,0.001,0.4,0.923413107098,0.472326522508,124.801388,200.331689738,197.463157936,199.676026584,199.391447638
0.6,0.2,0.001,0.6,0.922343956744,0.463503784962,124.655792,198.755351772,200.81429225,200.101414454,199.730686297
0.6,0.2,0.01,0,0.950420855877,nan,119.249855,166.699584045,165.566843253,165.029368244,166.304676472
0.6,0.2,0.01,0.2,0.950944381919,0.567537261997,119.602755,168.873499976,165.963797332,167.242817678,165.392301407
0.6,0.2,0.01,0.4,0.949752850741,0.561217181412,119.337968,167.077502935,167.868968766,167.082761156,166.751498154
0.6,0.2,0.01,0.6,0.950196870772,0.556665756786,119.750613,168.4021206,167.805424143,169.007305248,167.320908794
0.6,0.2,0.1,0,0.98027008363,nan,143.559375,166.905666173,165.201085066,165.736353283,166.856409199
0.6,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.6,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.001,0,0.958414535372,nan,155.364132,195.472408257,195.750553731,196.649526666,200.907484179
0.7,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.01,0,0.958118495906,nan,160.991530,201.618426649,202.299373968,201.65390512,208.75538471
0.7,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.1,0,0.957241177745,nan,200.764027,244.092358672,241.390593118,242.81307954,245.110581362
0.7,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.001,0,0.920608283507,nan,120.674810,196.015541735,196.558028633,196.883058258,198.14433758
0.7,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.001,0.6,0.917760804848,0.476473911128,120.707498,201.954520547,201.955965043,202.732574,201.961454224
0.7,0.1,0.01,0,0.94582670181,nan,118.478797,170.870971339,170.398972723,170.832355307,172.649614445
0.7,0.1,0.01,0.2,0.942920771625,0.534995621946,118.598515,171.081149823,174.465988201,172.978819284,174.192418479
0.7,0.1,0.01,0.4,0.942514817202,0.52649819068,118.778147,175.679046947,174.871603365,173.976011899,173.936030629
0.7,0.1,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.1,0,0.964407797524,nan,145.508032,183.193271722,183.000671528,184.508533242,184.583331845
0.7,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.2,0.001,0,0.908548394886,nan,126.301171,223.642430677,221.022267517,224.553609831,223.292282674
0.7,0.2,0.001,0.2,0.906495699197,0.450251485998,126.271604,224.381712398,225.820231379,226.351391868,223.502561413
0.7,0.2,0.001,0.4,0.906203876033,0.440121045903,126.634353,227.264179844,226.325165728,226.863247192,227.343302258
0.7,0.2,0.001,0.6,0.906115226129,0.435672943305,126.645585,223.18987812,229.511391268,228.771025535,228.457398776
0.7,0.2,0.01,0,0.937269910525,nan,119.950006,184.138682377,185.43968537,184.445549938,186.399000071
0.7,0.2,0.01,0.2,0.936607562273,0.51386111013,120.055981,185.066997275,187.146659665,187.761628611,185.017673876
0.7,0.2,0.01,0.4,0.934163720073,0.509011897799,120.504777,188.881955487,186.635932093,187.435211421,187.391958393
0.7,0.2,0.01,0.6,0.934689644496,0.50353212964,120.022840,187.170844856,187.610649331,188.089421444,188.80019332
0.7,0.2,0.1,0,0.968492815091,nan,141.898428,176.980018207,176.930825297,176.628543062,177.124131688
0.7,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.7,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.001,0,0.923147885423,nan,152.963530,229.419152259,231.604718679,232.871578607,237.825249817
0.8,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.01,0,0.921660151217,nan,157.998019,237.923477888,239.816749451,238.236353709,247.120779982
0.8,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.1,0,0.915473176284,nan,195.482195,279.642238469,279.341176979,274.215423027,286.467530563
0.8,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.1,0.001,0,0.894020491588,nan,122.119237,240.104063154,237.854963499,237.590619526,241.114731463
0.8,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.1,0.001,0.4,0.889859366136,0.432313410827,122.020575,245.017797928,245.221055802,247.821483889,245.067807807
0.8,0.1,0.001,0.6,0.889725874875,0.426172844206,122.281985,249.631461396,245.739956998,248.81242868,248.20145668
0.8,0.1,0.01,0,0.919605548376,nan,118.877078,207.271332685,204.864167949,206.692772808,207.018766431
0.8,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.1,0.01,0.4,0.915499851496,0.450720846401,119.066443,211.178160721,213.090455077,214.33033042,210.868641971
0.8,0.1,0.01,0.6,0.915705945034,0.445864662986,119.057870,213.099904965,215.207982163,218.138132637,211.84623611
0.8,0.1,0.1,0,0.933987855532,nan,143.622230,210.446955253,216.927115588,214.652299706,215.529728273
0.8,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.2,0.001,0,0.881727525764,nan,129.190317,271.228990525,274.423796629,270.486607687,274.162471918
0.8,0.2,0.001,0.2,0.88238070055,0.417362830011,129.406291,272.726506742,276.13006942,278.630128135,274.084044625
0.8,0.2,0.001,0.4,0.881808507905,0.407898082797,129.879512,277.459165471,279.856604094,280.117078436,276.158643088
0.8,0.2,0.001,0.6,0.879341791461,0.399716207767,129.639255,280.495604856,280.007839292,278.555735796,278.646337672
0.8,0.2,0.01,0,0.911967514727,nan,121.531997,224.744713805,224.022074657,224.390700035,225.750896442
0.8,0.2,0.01,0.2,0.909137483155,0.456171460001,121.798747,225.608955461,229.392461291,227.050037249,227.342868635
0.8,0.2,0.01,0.4,0.909824393363,0.449589067408,121.739638,227.697196923,228.04011596,229.690613766,228.663818608
0.8,0.2,0.01,0.6,0.908550022237,0.44617026637,121.803916,225.213520255,230.647110361,228.488447924,232.017017983
0.8,0.2,0.1,0,0.943391957789,nan,140.769462,203.224739548,201.338279677,204.756252415,205.09738141
0.8,0.2,0.1,0.2,,,,,,,
0.8,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.8,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.001,0,0.841559992418,nan,151.836062,337.249560735,346.515176353,344.020285934,344.999693805
0.9,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.01,0,0.836879457935,nan,156.029339,346.59449646,355.519626466,350.556490911,357.407705701
0.9,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.1,0,0.821537664902,nan,189.880535,367.219267705,387.800742424,380.969371715,397.510514754
0.9,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.1,0.001,0,0.847367466817,nan,125.288532,338.869288155,340.16784692,337.98076547,344.714060546
0.9,0.1,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.1,0.001,0.4,0.840506537783,0.378863406659,125.732665,348.612666492,362.116630242,378.489458203,356.428592683
0.9,0.1,0.001,0.6,0.840725087535,0.37625606769,125.449103,357.488837339,361.197808608,374.911181262,351.316714473
0.9,0.1,0.01,0,0.859360507356,nan,121.524058,323.05928328,313.546356271,319.145900008,321.488602923
0.9,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.1,0.01,0.4,0.854803982302,0.369920392948,121.307297,326.737440381,333.789686068,354.205699088,324.313649497
0.9,0.1,0.01,0.6,0.850565202159,0.365306904582,120.889402,336.835560449,342.128528735,354.480603471,322.091320609
0.9,0.1,0.1,0,0.852821892879,nan,141.740929,309.795623131,320.788183293,311.063301497,328.958883824
0.9,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.2,0.001,0,0.834357828482,nan,134.162808,399.990681204,403.762885794,401.243257712,403.901337983
0.9,0.2,0.001,0.2,0.830553839529,0.376028151524,134.249393,404.142731833,404.117102179,412.132008924,409.111615782
0.9,0.2,0.001,0.4,0.830174609318,0.368429763024,134.684952,403.590416524,413.64799319,418.564459057,414.812177052
0.9,0.2,0.001,0.6,0.829285781832,0.36126592316,134.240431,413.643456632,414.847188751,437.190903291,407.71664414
0.9,0.2,0.01,0,0.862765269529,nan,122.624969,310.014624603,310.073612984,313.3943409,318.130799046
0.9,0.2,0.01,0.2,0.861136572229,0.390514288721,122.478584,315.532288302,319.387349766,322.571631848,316.978026577
0.9,0.2,0.01,0.4,0.860447982553,0.388098975841,122.768837,313.602726816,320.912260864,328.939590632,324.058122362
0.9,0.2,0.01,0.6,0.860095349382,0.388430627333,122.921137,323.828891412,322.039720145,327.829553774,320.641677509
0.9,0.2,0.1,0,0.870093162611,nan,140.790540,281.942359745,288.094924216,285.477268774,286.102772157
0.9,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
0.9,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.001,0,0.383485298639,nan,159.149841,3124.34190783,2812.63589934,3695.94154114,2803.23128437
1,0.01,0.001,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.001,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.01,0,0.383802821859,nan,162.524135,3195.56757772,3895.20223005,3467.793277,2757.21022359
1,0.01,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.01,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.1,0,0.350098156137,nan,189.176701,7649.07417909,5990.36394372,5595.99009002,5677.04978979
1,0.01,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.01,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.001,0,0.577097159217,nan,132.019147,1336.57796667,1773.92498946,1841.41410214,1697.70513855
1,0.1,0.001,0.2,0.529362577726,0.346367530917,131.978990,1477.14484456,1743.6868644,1719.81607259,1823.46689233
1,0.1,0.001,0.4,0.555661374776,0.338267249966,132.392663,1538.03533966,1709.47012345,1595.98903709,1788.74279501
1,0.1,0.001,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.01,0,0.448952385871,nan,127.424396,3762.86137811,4589.89748529,4904.46337738,5080.56791933
1,0.1,0.01,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.01,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.01,0.6,0.436245507247,0.297676290923,128.444742,7125.43195571,5386.43760532,5287.00701788,7815.88841816
1,0.1,0.1,0,0.356535694673,nan,146.657027,15461.2684892,9250.32406675,20448.3263831,9758.43518094
1,0.1,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.1,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.2,0.001,0,0.626034654292,nan,146.003718,1271.40599129,1399.20032845,1304.53584352,1359.50985466
1,0.2,0.001,0.2,0.599686323383,0.350437796311,145.316797,1319.67037948,1305.76995435,1448.08601033,1498.22667036
1,0.2,0.001,0.4,0.599473772343,0.341913082907,146.139749,1291.52687006,1303.33832295,1468.22863514,1676.71536398
1,0.2,0.001,0.6,0.619266636847,0.338766968258,145.802446,1140.2190997,1471.51299974,1517.31628019,1556.96830516
1,0.2,0.01,0,0.505130888665,nan,131.446839,4310.31723444,4247.82841374,6169.40615053,5589.49903037
1,0.2,0.01,0.2,0.519915810893,0.314402661467,131.686804,5902.48844084,5126.65496341,5144.59036445,5970.44783077
1,0.2,0.01,0.4,0.479159007611,0.310961059474,131.655600,7227.66036581,4751.04449355,5759.15733945,6819.70755143
1,0.2,0.01,0.6,0.459816705423,0.310224001329,132.188596,5169.50070462,5697.56272251,6655.81071891,8069.17635946
1,0.2,0.1,0,0.351239235528,nan,143.745761,22105.1266252,13013.2384148,50200.8247855,13276.357248
1,0.2,0.1,0.2,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.2,0.1,0.4,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166
1,0.2,0.1,0.6,0.99999969708,0.261099245708,666.023617,666.058234371,666.03600265,666.058234371,666.054423166

